Trinity I: Self-Consistently Modeling the Dark Matter Halo-Galaxy-Supermassive Black Hole Connection from $z=0-10$

We present Trinity, a flexible empirical model that self-consistently infers the statistical connection between dark matter haloes, galaxies, and supermassive black holes (SMBHs). Trinity is constrained by galaxy observables from $0<z<10$ (galaxies' stellar mass functions, specific and cosmic SFRs, quenched fractions, and UV luminosity functions) and SMBH observables from $0<z<6.5$ (quasar luminosity functions, quasar probability distribution functions, active black hole mass functions, local SMBH mass--bulge mass relations, and the observed SMBH mass distributions of high redshift bright quasars). The model includes full treatment of observational systematics (e.g., AGN obscuration and errors in stellar masses). From these data, Trinity infers the average SMBH mass, SMBH accretion rate, merger rate, and Eddington ratio distribution as functions of halo mass, galaxy stellar mass, and redshift. Key findings include: 1) the normalization and the slope of the SMBH mass--bulge mass relation increases mildly from $z=0$ to $z=10$; 2) The best-fitting AGN radiative$+$kinetic efficiency is $\sim 0.05-0.06$, but can range from $\sim 0.035-0.07$ with alternative input assumptions; 3) AGNs show downsizing, i.e., the Eddington ratios of more massive SMBHs start to decrease earlier than those of lower-mass objects; 4) The average ratio between average SMBH accretion rate and SFR is $\sim 10^{-3}$ for low-mass galaxies, which are primarily star-forming. This ratio increases to $\sim 10^{-1}$ for the most massive haloes below $z\sim 1$, where star formation is quenched but SMBHs continue to accrete.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> log.txt <==
Oct. 28
Plots to (re)make:
1. Fig. 41: Show the efficiencies from different studies as a function of redshift, including our aexp_eff model. Done.
2. Fig. 43: add in the lower right corner the amount of inter-publication scatter in the normalization, which is listed in an earlier table. Done.
3. Fig. 45 & 46: show the median value instead of the best-fitting ones. Done.
4. Fig. 50: remove the white solid curve denoting 10^16 Msun halos. Done.
5. Fig. 53: use error bars of 0.3 dex for all data points. Done
5. Fig. 53-55: Replace the \langle\rangle with \overline{} in the axis labels. Done
6. Fig. 31: remake the plot after removing the SSFR_AVG_Q. Done.

Remaining (sub)sections to read through:
1. 5.10: Check if the plots are updated after fixing the bug in calculating average BHAR at fixed stellar mass.

ToDo:
1. Read through the comparison with Yang2018, and make revisions as needed.
2. Replace all the "average BHAR/SFR" or "average SBHAR/SSFR" with the version with overline.
3. Conclusions and the abstract.


